Extremely Isolated Galaxies I. Sample and Simulation Analysis

We have selected a sample of extremely isolated galaxies (EIGs) from the local Universe ($\mbox{z} < 0.024$), using a simple isolation criterion: having no known neighbours closer than $300\,{\rm km\,s}^{-1}$ ($3\,h^{-1}\,\mbox{Mpc}$) in the three-dimensional redshift space $(\alpha,\delta,\mbox{z})$. The sample is unique both in its level of isolation and in the fact that it utilizes HI redshifts from the Arecibo Legacy Fast ALFA survey (ALFALFA). We analysed the EIG sample using cosmological simulations and found that it contains extremely isolated galaxies with normal mass haloes which have evolved gradually with little or no "major events" (major mergers, or major mass-loss events) in the last $3\,\mbox{Gyr}$. The fraction of EIGs which deviate from this definition (false positives) is 5%-10%. For the general population of dark matter haloes it was further found that the mass accretion (relative to the current halo mass) is affected by the halo environment mainly through strong interactions with its neighbours. As long as a halo does not experience major events, its Mass Accretion History (MAH) does not depend significantly on its environment. "Major events" seem to be the main mechanism that creates low-mass subhaloes ($M_{halo} < 10^{10}\,h^{-1}\,M_\odot$) that host galaxies (with $\mbox{M}_{g} \lesssim -14$).

==> Readme.txt <==
The main Latex code file is:  "EIG - I. The Sample.tex"

Each section is in its own Latex code file. These files are located in subfolder "Chapters".
The figures are located in subfolder "Figs"

BibTex was used with the bibliography file: "references.bib"

